Orbital Characteristics of the Subdwarf-B and F V Star Binary EC~20117-4014(=V4640 Sgr)

Among the competing evolution theories for subdwarf-B (sdB) stars is the binary evolution scenario. EC~20117-4014 (=V4640~Sgr) is a spectroscopic binary system consisting of a pulsating sdB star and a late F main-sequence companion (O'Donoghue et al. 1997), however the period and the orbit semi-major axes have not been precisely determined. This paper presents orbital characteristics of the EC 20117-4014 binary system using 20 years of photometric data. Periodic Observed minus Calculated (O-C) variations were detected in the two highest amplitude pulsations identified in the EC 20117-4014 power spectrum, indicating the binary system's precise orbital period (P = 792.3 days) and the light-travel time amplitude (A = 468.9 s). This binary shows no significant orbital eccentricity and the upper limit of the eccentricity is 0.025 (using 3 $\sigma$ as an upper limit). This upper limit of the eccentricity is the lowest among all wide sdB binaries with known orbital parameters. This analysis indicated that the sdB is likely to have lost its hydrogen envelope through stable Roche lobe overflow, thus supporting hypotheses for the origin of sdB stars. In addition to those results, the underlying pulsation period change obtained from the photometric data was $\dot{P}$ = 5.4 ($\pm$0.7) $\times$ $10^{-14}$ d d$^{-1}$, which shows that the sdB is just before the end of the core helium-burning phase.

==> 20180324_MRT_table4.txt <==
Title: Orbital Characteristics of the Subdwarf-B and F V 
       Star Binary EC 20117-4014 (=V4640 Sgr)
Authors: Otani T., Oswalt T.D., Lynas-Gray A.E., Kilkenny D., 
         Koen C., Amaral M., Jordan R. 
Table: O-C data points for F1 (7.29 mHz) and F2 (7.04 mHz) pulsation 
       modes before removing the second order polynomial fit
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 12 F12.6  d     Time       Mid-observing time; BJD-2445000
  14- 19 F6.1   s     O-C(F1)    O-C value of F1
  21- 24 F4.1   s   e_O-C(F1)    Uncertainty in F1
  26- 31 F6.1   s     O-C(F2)    O-C values of F2
  33- 36 F4.1   s   e_O-C(F2)    Uncertainty in F2
--------------------------------------------------------------------------------
 4869.492986  470.0  2.0  472.0  5.5 
 4947.402781  396.7  1.9  402.7  4.9 
 4948.291201  397.5  2.9  402.0  8.9 
 4955.328631  381.2  2.7  381.8  6.7 
 4957.252794  376.9  2.3             
 4980.266303  319.2  4.6             
 5168.588619 -315.1  3.6             
 5194.611691 -383.6  5.6             
 5195.609237 -381.7  4.6             
 5229.582828 -438.1  5.2             
 5230.582731 -435.7  4.5 -426.2 10.6 
 5262.537515 -457.3  7.0             
 5272.487817 -460.3  6.9             
 5276.466287 -462.0  5.6 -451.1 18.5 
 5281.489239 -457.9  5.5             
 5285.456137 -454.3  4.8             
 5316.471197 -432.4  5.0             
 5317.494223 -427.2  6.3             
 5331.450016 -412.3  5.6 -415.5 14.9 
 5333.350491 -409.7  8.1             
 5335.340110 -404.4  4.5             
 5336.408112 -402.8  7.3             
 5346.393672 -378.5  5.7             
 5347.373323 -383.0  5.8             
 5349.378340 -366.6  7.1             
 5350.400659 -375.8  7.6             
 5369.315228 -329.4  4.4             
 5370.294472 -326.8  6.3             
 5371.294833 -330.3  5.4             
 5384.303378 -291.9  8.0 -302.2 11.7 
 5385.286270 -287.2  4.6             
 5568.558797  332.6  3.1             
 5570.574757  334.5  4.7             
 5572.594017  343.5  7.5             
 5573.627437  342.5  5.6             
 5576.640367  354.5  3.5             
 5577.598447  354.2  3.7  351.8 12.1 
 5578.638957  358.3 14.2             
 5927.623752 -223.2  4.3 -233.5 13.4 
 5946.615308 -282.1 11.0             
 5954.636558 -302.7  3.7             
 5964.633991 -326.6  4.0             
 5989.612737 -391.4  4.1 -385.8 12.4 
 6012.564885 -430.5  4.2 -443.5  8.4 
 6014.466184 -429.7  3.6 -449.9  9.1 
 6016.453894 -433.5  4.2             
 6049.365569 -462.3  6.4 -466.5 11.5 
 6050.390923 -464.1  3.0             
 6071.370080 -464.4  3.1 -466.8  7.9 
 6074.351007 -466.9  3.9             
 6075.339904 -462.8  3.9             
 6093.341990 -447.1  6.4             
 6098.348228 -444.6  3.5 -459.3  9.6 
 6322.602836  206.6  4.7  219.0 13.3 
 6324.570313  214.2  3.5  218.9  6.0 
 6367.457465  337.4  3.6  342.1  6.9 
 6368.507951  341.1  3.1  340.2 10.1 
 6399.464757  407.8  4.3             
 6402.403646  415.7  4.0  420.2  9.3 
 6404.364641  415.0  3.6  412.1  8.1 
 6406.470197  413.9  4.4             
 6407.501447  420.4  7.3             
 6427.272280  443.8  5.0  450.8  9.9 
 6439.263252  453.4  3.8  456.6 10.8 
 6458.263947  454.5  4.1             
 6465.276215  459.9  3.2  456.4 10.6 
 7103.488750  173.9  9.4             
 7104.488620  177.6  6.1             
 7105.474873  186.2  6.3             
10483.589470  417.7  5.7             
10485.617570  415.3  6.0  423.4 13.2 
10723.804710 -342.7  7.0             
10724.797720 -347.6  4.8             
10762.721360 -420.4  7.6             
10763.733280 -423.9  4.6             
10777.350960 -441.2  3.7             
10780.428190 -443.8  2.5 -440.3  5.4 
10781.391280 -444.0  4.1 -450.6  8.4 
10782.395440 -445.4  3.0 -444.7  8.5 
10783.396050 -444.4  2.9 -445.6  9.0 
10788.339390 -448.9  3.3 -448.5 16.1 
10789.383570 -447.5  3.0 -447.5  8.2 
10790.383670 -451.5  2.3 -455.8  6.6 
10793.761090 -451.5  5.6             
10794.629430 -452.3  3.6 -442.2  8.8 
10823.610400 -454.1  4.0 -450.6  8.2 
10824.618790 -454.9  4.4 -454.2  9.2 
10825.615890 -456.4  3.6 -464.2 11.4 
12189.819940  108.8  4.8             
12190.800550  106.1  5.8             
12191.817640  104.6  5.4             

